Super-resolution radar imaging via convex optimization

A radar system emits probing signals and records the reflections. Estimating the relative angles, delays, and Doppler shifts from the received signals allows to determine the locations and velocities of objects. However, due to practical constraints, the probing signals have finite bandwidth B, the received signals are observed over a finite time interval of length T only, and a radar typically has only one or a few transmit and receive antennas. These constraints fundamentally limit the resolution up to which objects can be distinguished. Specifically, a radar can not distinguish objects with delay and Doppler shifts much closer than 1/B and 1/T, respectively, and a radar system with N_T transmit and N_R receive antennas cannot distinguish objects with angels closer than 1/(N_T N_R). As a consequence, the delay, Doppler, and angular resolution of standard radars is proportional to 1/B and 1/T, and 1/(N_T N_R). In this chapter, we show that the continuous angle-delay-Doppler triplets and the corresponding attenuation factors can be resolved at much finer resolution, using ideas from compressive sensing. Specifically, provided the angle-delay-Doppler triplets are separated either by factors proportional to 1/(N_T N_R-1) in angle, 1/B in delay, or 1/T in Doppler direction, they can be recovered a significantly smaller scale or higher resolution.

==> dat/condnumberFourier.dat <==
5.000000000000000000e-01	4.711964066923263195e-01	1.070637902678348158e-01	4.012366937134653581e-03	4.199438170370952310e-06	3.436555213561843142e-12
5.102040816326530726e-01	4.815086700752082005e-01	1.152893000183477096e-01	4.742741561382018967e-03	5.945545993443272195e-06	6.979574583593503988e-12
5.204081632653061451e-01	4.918577982197779308e-01	1.239739227176293312e-01	5.590919301266499344e-03	8.372006999614921497e-06	1.402047741270976074e-11
5.306122448979592177e-01	5.022438550969219317e-01	1.331308293182701941e-01	6.573705198070280663e-03	1.172763311068487124e-05	2.787152780257352007e-11
5.408163265306122902e-01	5.126668438927206584e-01	1.427725629650257455e-01	7.710020183088191897e-03	1.634683606747868245e-05	5.485640456474627701e-11
5.510204081632652517e-01	5.231267036134479298e-01	1.529109290798299214e-01	9.021132676995103489e-03	2.267741572132312580e-05	1.069456883322901571e-10
5.612244897959183243e-01	5.336233055503377676e-01	1.635568813834823720e-01	1.053091019350664050e-02	3.131689241772647801e-05	2.066089124570740698e-10
5.714285714285713969e-01	5.441564496026445319e-01	1.747204047953963280e-01	1.226609138899211436e-02	4.305988201086934525e-05	3.956930526694162122e-10
5.816326530612244694e-01	5.547258604580141972e-01	1.864103963232413286e-01	1.425657855002492556e-02	5.895970955837757168e-05	7.515497443005931044e-10
5.918367346938775420e-01	5.653311836297676418e-01	1.986345452158462810e-01	1.653574987593753320e-02	8.040834152897576124e-05	1.416133894976162340e-09
6.020408163265306145e-01	5.759719813513272113e-01	2.113992137986692166e-01	1.914079003989752406e-02	1.092398337521834658e-04	2.648181025837292240e-09
6.122448979591836871e-01	5.866477283287657718e-01	2.247093205346052947e-01	2.211303633514720424e-02	1.478639020903059953e-04	4.916203033934390797e-09
6.224489795918367596e-01	5.973578073532441746e-01	2.385682269474197204e-01	2.549833615631701481e-02	1.994379972596667546e-04	9.063296856649444537e-09
6.326530612244898322e-01	6.081015047760256476e-01	2.529776301048325404e-01	2.934740954144305497e-02	2.680884931708866006e-04	1.659761745850976823e-08
6.428571428571427937e-01	6.188780058497675984e-01	2.679374623784893661e-01	3.371620791231115521e-02	3.591943877462184511e-04	3.020169472102987760e-08
6.530612244897958663e-01	6.296863899408740028e-01	2.834458001754197598e-01	3.866625690037033686e-02	4.797503971179626790e-04	5.462104896033626837e-08
6.632653061224489388e-01	6.405256256189338915e-01	2.994987832685034879e-01	4.426496714239177427e-02	6.388306545458908572e-04	9.820726298896146828e-08
6.734693877551020114e-01	6.513945656305967224e-01	3.160905462422433643e-01	5.058589211005650593e-02	8.481795879945124668e-04	1.755854588055642398e-07
6.836734693877550839e-01	6.622919417666845998e-01	3.332131634170294454e-01	5.770890638917167137e-02	1.122963156386883521e-03	3.122456573272161617e-07
6.938775510204081565e-01	6.732163596329381328e-01	3.508566084243062155e-01	6.572027142614302042e-02	1.482721709082266207e-03	5.524130979587080665e-07
7.040816326530612290e-01	6.841662933364689447e-01	3.690087293825141668e-01	7.471254883051871298e-02	1.952575543158125045e-03	9.724860432144593066e-07
7.142857142857143016e-01	6.951400801018627895e-01	3.876552403767491439e-01	8.478431428174681983e-02	2.564746002028091363e-03	1.703892800211359111e-06
7.244897959183673741e-01	7.061359148328270052e-01	4.067797296821321074e-01	9.603961861957807655e-02	3.360468856374504865e-03	2.971828981764194461e-06
7.346938775510203357e-01	7.171518446373859046e-01	4.263636849007907959e-01	1.085871378068541254e-01	4.392392746134058355e-03	5.160677853484591373e-06
7.448979591836735192e-01	7.281857633368629124e-01	4.463865349141543648e-01	1.225389514980733813e-01	5.727573326202861290e-03	8.924118524569280356e-06
7.551020408163264808e-01	7.392354059812584754e-01	4.668257082943752523e-01	1.380088926056874665e-01	7.451192512981512014e-03	1.536983540456914504e-05
7.653061224489795533e-01	7.502983433961060156e-01	4.876567075788745820e-01	1.551104194026529937e-01	9.671149808685249386e-03	2.636837056879702814e-05
7.755102040816326259e-01	7.613719767885250844e-01	5.088531985965387694e-01	1.739539791469329466e-01	1.252368503446216717e-02	4.506790484381929769e-05
7.857142857142856984e-01	7.724535324428613015e-01	5.303871138480578118e-01	1.946438593074956702e-01	1.618019148802061005e-02	7.674953487876795208e-05
7.959183673469387710e-01	7.835400565391542616e-01	5.522287687894238406e-01	2.172745595614471725e-01	2.085535248731650373e-02	1.302436796554586691e-04
8.061224489795917325e-01	7.946284101305283176e-01	5.743469897485550257e-01	2.419267636027609136e-01	2.681666041656611404e-02	2.202679810724434827e-04
8.163265306122449161e-01	8.057152643185663266e-01	5.967092521202925770e-01	2.686630412258633749e-01	3.439522010449542339e-02	3.712727732142999523e-04
8.265306122448978776e-01	8.167970956686854134e-01	6.192818274335026851e-01	2.975234627625987782e-01	4.399744309578705603e-02	6.237425485412519642e-04
8.367346938775510612e-01	8.278701819105505066e-01	6.420299378631160181e-01	3.285213526825365160e-01	5.611672923111023226e-02	1.044479026538927590e-03
8.469387755102040227e-01	8.389305979714960504e-01	6.649179167663628043e-01	3.616394392595873031e-01	7.134341283943429479e-02	1.743301148006172908e-03
8.571428571428570953e-01	8.499742123938417437e-01	6.879093738522169543e-01	3.968266657827907440e-01	9.037003966300422020e-02	2.900009614238490199e-03
8.673469387755101678e-01	8.609966841897883638e-01	7.109673636417578324e-01	4.339959115574850701e-01	1.139874404320577739e-01	4.807605023985548308e-03
8.775510204081632404e-01	8.719934601902313842e-01	7.340545559405071696e-01	4.730228275680851691e-01	1.430653148275998487e-01	7.940866498703428797e-03
8.877551020408163129e-01	8.829597729462683731e-01	7.571334071173247970e-01	5.137459262666697057e-01	1.785098191819783631e-01	1.306358780878284255e-02
8.979591836734692745e-01	8.938906392443964899e-01	7.801663310643102145e-01	5.559679854394669052e-01	2.211912521698904954e-01	2.139238671190830943e-02
9.081632653061224580e-01	9.047808592982500286e-01	8.031158687946581276e-01	5.994587425862959451e-01	2.718390463957595649e-01	3.483690316629249606e-02
9.183673469387754196e-01	9.156250166812410773e-01	8.259448557174866590e-01	6.439587788375827904e-01	3.309100259332284355e-01	5.632501595756037038e-02
9.285714285714286031e-01	9.264174790655264058e-01	8.486165857078643571e-01	6.891844282327437288e-01	3.984481467370570296e-01	9.016956221736574517e-02
9.387755102040815647e-01	9.371523998332224048e-01	8.710949711643615201e-01	7.348335039752389442e-01	4.739651123612875216e-01	1.422827062284312827e-01
9.489795918367346372e-01	9.478237206257633662e-01	8.933446983143606968e-01	7.805916091866471618e-01	5.563747166216682638e-01	2.197412129052825069e-01
9.591836734693877098e-01	9.584251748965375572e-01	9.153313770877429256e-01	8.261387937132353976e-01	6.440052914624093683e-01	3.289123163651506143e-01
9.693877551020407823e-01	9.689502925304809278e-01	9.370216849322419161e-01	8.711563266811218620e-01	7.346965409776534672e-01	4.718059917851890050e-01
9.795918367346938549e-01	9.793924055919921434e-01	9.583835039884446294e-01	9.153333719509754163e-01	8.259672710663280570e-01	6.422303402010015594e-01
9.897959183673469274e-01	9.897446552593949232e-01	9.793860510794372143e-01	9.583733758524151103e-01	9.152269923762348380e-01	8.250218170557928055e-01
1.000000000000000000e+00	9.999999999999997780e-01	9.999999999999995559e-01	9.999999999999993339e-01	9.999999999999991118e-01	9.999999999999988898e-01


==> dat/offgrid.dat <==
1.000000000000000000e+00 6.520863240462416721e-01 6.886344949166124385e-01 6.557622258125076486e-01 6.466510727123088165e-01
2.000000000000000000e+00 2.907880488853037404e-01 3.393533574450383061e-01 3.026989651712920781e-01 2.940144298622504593e-01
3.000000000000000000e+00 1.750285977594046305e-01 2.080305317711253765e-01 1.833494973428324570e-01 1.771857009089934931e-01
4.000000000000000000e+00 1.300512214157189539e-01 1.788652010459156894e-01 1.422466504097569528e-01 1.329335753295021461e-01
5.000000000000000000e+00 1.106782075200411913e-01 1.543393359317968005e-01 1.180781101240375580e-01 1.088232712241500172e-01
6.000000000000000000e+00 9.016181805442398389e-02 1.444059673546697065e-01 1.097061109860968942e-01 9.724630031339336067e-02


==> dat/offgrid_data.dat <==
1.000000000000000000e+00 3.872389091932229022e-01 3.863904108603183341e-01 3.952678110424478475e-01 3.883221495098737597e-01 3.868604155240296660e-01
2.000000000000000000e+00 1.958820132525583291e-01 1.958347975417187858e-01 2.022935989148254288e-01 1.970048989563381314e-01 1.959296983990237717e-01
3.000000000000000000e+00 1.325837952898390459e-01 1.330660712958352254e-01 1.436934273530416917e-01 1.351692241473274048e-01 1.335214905860073187e-01
4.000000000000000000e+00 9.472841782505150854e-02 9.511581288408936519e-02 1.047581714351629167e-01 9.763592005560997600e-02 9.553498396718694552e-02
5.000000000000000000e+00 7.805921053499985385e-02 7.860575107012472695e-02 9.240096327677774224e-02 8.217871357613140693e-02 7.969170158165546358e-02
6.000000000000000000e+00 6.783057440261487658e-02 6.757330528209093412e-02 8.360029933679150038e-02 7.244312498002797307e-02 6.918498524218522072e-02
7.000000000000000000e+00 5.876664132386755224e-02 5.845937650986664930e-02 7.765677402457278611e-02 6.538757689896823599e-02 6.042835974346082856e-02
8.000000000000000000e+00 5.285265321965403051e-02 5.327675586331370033e-02 7.398538790253052222e-02 5.883465885957346597e-02 5.533296100095236314e-02
9.000000000000000000e+00 5.018238229291433622e-02 4.859297261756644060e-02 7.362447622598590480e-02 5.637293634520326030e-02 5.190791370950626621e-02
1.000000000000000000e+01 4.576917339974416465e-02 4.509899336517679547e-02 6.900456543241449692e-02 5.155652885734920282e-02 4.719396524817925237e-02
1.200000000000000000e+01 3.991487296102780996e-02 4.007450449574129908e-02 6.542433968086573681e-02 4.743933691768522504e-02 4.308063177786537745e-02
1.400000000000000000e+01 3.815927914413488886e-02 3.740601033501746858e-02 6.520697134878210288e-02 4.645646275818100801e-02 4.029785594893849077e-02
1.600000000000000000e+01 3.367805742497000793e-02 3.428701086797593389e-02 6.766079703948517376e-02 4.432081322155891068e-02 3.812322175796095669e-02
1.800000000000000000e+01 3.185288438578694203e-02 3.265596337815634270e-02 6.122972775746315238e-02 4.037123689152461586e-02 3.248398944180101028e-02
2.000000000000000000e+01 3.190940178417865647e-02 3.202763146159948171e-02 5.957071299223942740e-02 4.267359289301684427e-02 3.736899282902118868e-02


==> dat/resultsSRF_nfp.dat <==
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 2.966326495188785495e-02 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.333333333333334460e-02 5.642734410091839597e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 3.609475708248729986e-02 1.476417624662798300e-01 1.000000000000000056e-01 5.000000000000000000e-01


==> readme.txt <==
% readme.txt for the EngC design
% 2011/02/03, v1.10

The 29 files included in this distribution are:

amsthdoc.pdf
amsthm.sty
appendixA.tex
appendixB.tex
appendixC.tex
authors.ind
cantor1.eps
chap1.tex
chap2.tex
chap3.tex
chap4.tex
chap5.tex
EngC.cls
EngCguide.bbl
EngCguide.pdf
EngCguide.tex
floatpag.sty
framed.sty
harvard.sty
helvneue.sty
multind.sty
nfssext.sty
notation.tex
percolation.bib
readme.txt
rotating.sty
sidecap.sty
soul.sty
subject.ind

To run the guide through LaTeX, you need to run something like this (depending on your installation):
  latex EngCguide

Run this three times, then make a ps or pdf using the driver you have, e.g. dvips

If you are missing any standard files, go to the Comprehensive TeX Archive Network at:
  http://www.ctan.org/




